The GOGREEN survey: The environmental dependence of the star-forming galaxy main sequence at $1.0<z<1.5$

We present results on the environmental dependence of the star-forming galaxy main sequence in 11 galaxy cluster fields at $1.0 < z < 1.5$ from the Gemini Observations of Galaxies in Rich Early Environments Survey (GOGREEN) survey. We use a homogeneously selected sample of field and cluster galaxies whose membership is derived from dynamical analysis. Using [OII]-derived star formation rates (SFRs), we find that cluster galaxies have suppressed SFRs at fixed stellar mass in comparison to their field counterparts by a factor of 1.4 $\pm$ 0.1 ($\sim3.3\sigma$) across the stellar mass range: $9.0 < \log(M_{*} /M_{\odot}) < 11.2$. We also find that this modest suppression in the cluster galaxy star-forming main sequence is mass and redshift dependent: the difference between cluster and field increases towards lower stellar masses and lower redshift. When comparing the distribution of cluster and field galaxy SFRs to the star-forming main sequence, we find an overall shift towards lower SFRs in the cluster population, and note the absence of a tail of high SFR galaxies as seen in the field. Given this observed suppression in the cluster galaxy star-forming main sequence, we explore the implications for several scenarios such as formation time differences between cluster and field galaxies, and environmentally-induced star formation quenching and associated timescales.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
